Efficiently Tracking Homogeneous Regions in Multichannel Images

We present a method for tracking Maximally Stable Homogeneous Regions (MSHR) in images with an arbitrary number of channels. MSHR are conceptionally very similar to Maximally Stable Extremal Regions (MSER) and Maximally Stable Color Regions (MSCR), but can also be applied to hyperspectral and color images while remaining extremely efficient. The presented approach makes use of the edge-based component-tree which can be calculated in linear time. In the tracking step, the MSHR are localized by matching them to the nodes in the component-tree. We use rotationally invariant region and gray-value features that can be calculated through first and second order moments at low computational complexity. Furthermore, we use a weighted feature vector to improve the data association in the tracking step. The algorithm is evaluated on a collection of different tracking scenes from the literature. Furthermore, we present two different applications: 2D object tracking and the 3D segmentation of organs.

==> book_overlap.dat <==
x_0 f(x)
# Comment
1	0.869738
2	0.810267
3	0.835571
4	0.844225
5	0.842971
6	0.860167
7	0.714239
8	0.673027
9	0.63301
10	0.681866
11	0.604773
12	0.590196
13	0.556565
14	0.559759
15	0.540658
16	0.502992
17	0.443076
18	0.513618
19	0.512498
20	0.579206
21	0.609746
22	0.608181
23	0.744174
24	0.785854
25	0.768289
26	0.763009
27	0.780501
28	0.756332
29	0.778478
30	0.875237
31	0.899501
32	0.871044
33	0.880805
34	0.842653
35	0.787552
36	0.818143
37	0.867167
38	0.805801
39	0.813241
40	0.786448
41	0.750358
42	0.785673
43	0.829545
44	0.748493
45	0.732888
46	0.792998
47	0.743757
48	0.718677
49	0.777778
50	0.757481
51	0.711086
52	0.775016
53	0.0
54	0.0
55	0.0


==> book_overlap_box.dat <==
x_0 f(x)
# Comment
1	0.864333
2	0.844546
3	0.727121
4	0.615593
5	0.602505
6	0.648672
7	0.671185
8	0.682739
9	0.599281
10	0.796791
11	0.653731
12	0.732823
13	0.837591
14	0.839394
15	0.686021
16	0.745023
17	0.723117
18	0.622926
19	0.827632
20	0.736861
21	0.654823
22	0.70379
23	0.768213
24	0.785924
25	0.652878
26	0.662401
27	0.803931
28	0.788589
29	0.671467
30	0.659292
31	0.72254
32	0.860053
33	0.812615
34	0.687709
35	0.656821
36	0.710475
37	0.781077
38	0.881857
39	0.730518
40	0.665187
41	0.665472
42	0.718002
43	0.832345
44	0.736043
45	0.759481
46	0.816997
47	0.660162
48	0.867147
49	0.661654
50	0.643822
51	0.651634
52	0.62987
53	0.597622
54	0.556579
55	0.602273


==> book_overlap_mser.dat <==
x_0 f(x)
# Comment
1	0.0
2	0.0
3	0.0
4	0.0
5	0.0
6	0.0
7	0.0
8	0.0
9	0.0
10	0.0
11	0.0
12	0.0
13	0.0
14	0.0
15	0.0
16	0.0
17	0.0
18	0.0
19	0.0
20	0.0
21	0.0
22	0.0
23	0.0
24	0.0
25	0.0
26	0.0
27	0.0
28	0.0
29	0.0
30	0.0
31	0.0
32	0.0
33	0.0
34	0.0
35	0.0
36	0.0
37	0.0
38	0.0
39	0.0
40	0.0
41	0.0
42	0.0
43	0.0
44	0.0
45	0.0
46	0.0
47	0.0
48	0.0
49	0.0
50	0.0
51	0.0
52	0.0
53	0.0
54	0.0
55	0.0
56	0.0
57	0.0
58	0.0
59	0.0
60	0.0
61	0.0
62	0.0
63	0.0
64	0.0
65	0.0
66	0.0
67	0.0
68	0.0
69	0.0
70	0.0
71	0.0
72	0.0
73	0.0
74	0.0
75	0.0
76	0.0
77	0.0
78	0.0
79	0.0
80	0.0
81	0.0
82	0.0
83	0.0
84	0.0
85	0.0
86	0.0
87	0.0
88	0.0
89	0.0
90	0.0
91	0.0
92	0.0
93	0.0
94	0.0
95	0.0
96	0.0
97	0.0
98	0.0
99	0.0
100	0.0
101	0.0
102	0.0
103	0.0
104	0.0
105	0.0
106	0.0
107	0.0
108	0.0
109	0.0
110	0.0
111	0.0
112	0.0
113	0.0
114	0.0
115	0.0
116	0.0
117	0.0
118	0.0
119	0.0
120	0.0
121	0.0
122	0.0
123	0.0
124	0.0
125	0.0
126	0.0
127	0.0
128	0.0
129	0.0
130	0.0
131	0.0
132	0.0
133	0.0
134	0.0
135	0.0
136	0.0
137	0.0
138	0.0
139	0.0
140	0.0
141	0.0
142	0.0
143	0.0
144	0.0
145	0.0
146	0.0
147	0.0
148	0.0
149	0.0
150	0.0
151	0.0
152	0.0
153	0.0
154	0.0
155	0.0
156	0.0
157	0.0
158	0.0
159	0.0
160	0.0
161	0.0
162	0.0
163	0.0
164	0.0
165	0.0
166	0.0
167	0.0
168	0.0
169	0.0
170	0.0
171	0.0
172	0.0
173	0.0
174	0.0
175	0.0
176	0.0
177	0.0
178	0.0
179	0.0
180	0.0
181	0.0
182	0.0
183	0.0
184	0.0
185	0.0
186	0.0
187	0.0
188	0.0
189	0.0
190	0.0
191	0.0
192	0.0
193	0.0
194	0.0
195	0.0
196	0.0
197	0.0
198	0.0
199	0.0
200	0.0
201	0.0
202	0.0
203	0.0
204	0.0
205	0.0
206	0.0
207	0.0
208	0.0
209	0.0
210	0.0
211	0.0
212	0.0
213	0.0
214	0.0
215	0.0
216	0.0
217	0.0
218	0.0
219	0.0
220	0.0
221	0.0
222	0.0
223	0.0
224	0.0
225	0.0


==> dress_overlap.dat <==
x_0 f(x)
# Comment
1	0.763287
2	0.72364
3	0.747201
4	0.763303
5	0.75045
6	0.756434
7	0.751497
8	0.695604
9	0.618584
10	0.665666
11	0.626823
12	0.623853
13	0.610572
14	0.663434
15	0.628791
16	0.628366
17	0.635115
18	0.62482
19	0.623497
20	0.666395
21	0.653579
22	0.635135
23	0.615863
24	0.559916
25	0.471538
26	0.463939
27	0.595299
28	0.610835
29	0.654145
30	0.620824
31	0.608395
32	0.606675
33	0.674355
34	0.681246
35	0.611995
36	0.743766
37	0.744661
38	0.681997
39	0.695139
40	0.631316
41	0.628183
42	0.597253
43	0.634316
44	0.602655
45	0.462739
46	0.34795
47	0.66107
48	0.710399
49	0.705517
50	0.603369
51	0.721971
52	0.740255
53	0.717736
54	0.691672
55	0.76568
56	0.728735
57	0.689021
58	0.747182
59	0.636025
60	0.523406
61	0.555994
62	0.645298
63	0.699294
64	0.579724
65	0.61966
66	0.605396
67	0.577437
68	0.603997
69	0.571164
70	0.560697
71	0.555124
72	0.557033
73	0.589428
74	0.567519
75	0.567821
76	0.511008
77	0.533978
78	0.513882
79	0.499742
80	0.516894
81	0.447789
82	0.539119
83	0.492099
84	0.465743
85	0.481663
86	0.459334
87	0.482111
88	0.522081
89	0.493674
90	0.511831
91	0.599505
92	0.569676
93	0.643167
94	0.616479
95	0.603467
96	0.5791
97	0.594393
98	0.622599
99	0.583277
100	0.559693
101	0.546524
102	0.47037
103	0.525683
104	0.517886
105	0.526378
106	0.675207
107	0.594773
108	0.625102
109	0.614074
110	0.632333
111	0.643794
112	0.658667
113	0.599039
114	0.565638
115	0.612742
116	0.519536
117	0.286743
118	0.447784
119	0.52053
120	0.618717
121	0.621672
122	0.63071
123	0.617654
124	0.709838
125	0.714831
126	0.67905
127	0.656075
128	0.680445
129	0.671817
130	0.660578
131	0.653331
132	0.696629
133	0.656112
134	0.579288
135	0.537
136	0.584784
137	0.516378
138	0.563155
139	0.693508
140	0.690683
141	0.641026
142	0.682042
143	0.642392
144	0.697498
145	0.703668
146	0.705751
147	0.734766
148	0.718623
149	0.698041
150	0.694928
151	0.649351
152	0.661237
153	0.673887
154	0.648782
155	0.639463
156	0.61002
157	0.601677
158	0.60474
159	0.677383
160	0.567144
161	0.631195
162	0.611458
163	0.63598
164	0.646339
165	0.64287
166	0.58997
167	0.547042
168	0.545269
169	0.535289
170	0.525203
171	0.487498
172	0.471829
173	0.537981
174	0.608463
175	0.606376
176	0.551704
177	0.495551
178	0.528804
179	0.50421
180	0.556985
181	0.606234
182	0.634039
183	0.644724
184	0.65047
185	0.65892
186	0.643683
187	0.638557
188	0.655324
189	0.630548
190	0.63139
191	0.529354
192	0.593691
193	0.520123
194	0.534123
195	0.652756
196	0.635426
197	0.688071
198	0.731935
199	0.691361
200	0.664007
201	0.698274
202	0.680269
203	0.713666
204	0.661515
205	0.465397
206	0.377354
207	0.627901
208	0.610215
209	0.524714
210	0.55217
211	0.680672
212	0.624295
213	0.617473
214	0.586586
215	0.690173
216	0.685697
217	0.650761
218	0.614054
219	0.651521
220	0.617745
221	0.636543
222	0.620424
223	0.600586
224	0.604503
225	0.442665


==> dress_overlap_box.dat <==
x_0 f(x)
# Comment
1	0.640012
2	0.643893
3	0.625791
4	0.614142
5	0.599256
6	0.594294
7	0.538609
8	0.538252
9	0.573435
10	0.582427
11	0.601533
12	0.615705
13	0.636364
14	0.588978
15	0.58667
16	0.607184
17	0.599141
18	0.612079
19	0.622118
20	0.596279
21	0.590551
22	0.618389
23	0.630505
24	0.602124
25	0.656289
26	0.660782
27	0.63656
28	0.637661
29	0.692417
30	0.681978
31	0.629593
32	0.688341
33	0.641551
34	0.612947
35	0.64326
36	0.654
37	0.667897
38	0.689059
39	0.695387
40	0.697519
41	0.677725
42	0.680433
43	0.722168
44	0.685228
45	0.616491
46	0.602223
47	0.627556
48	0.699158
49	0.726406
50	0.719182
51	0.693358
52	0.678743
53	0.684886
54	0.693268
55	0.642819
56	0.651956
57	0.633162
58	0.638977
59	0.648012
60	0.641662
61	0.632531
62	0.645652
63	0.610417
64	0.622095
65	0.581688
66	0.618018
67	0.61199
68	0.556764
69	0.575387
70	0.617295
71	0.638262
72	0.651673
73	0.641417
74	0.6492
75	0.62966
76	0.626606
77	0.611916
78	0.618012
79	0.623502
80	0.60411
81	0.609579
82	0.616232
83	0.666348
84	0.677785
85	0.655993
86	0.630957
87	0.633432
88	0.623849
89	0.62063
90	0.642992
91	0.616339
92	0.647282
93	0.652326
94	0.650813
95	0.666467
96	0.634051
97	0.65581
98	0.656085
99	0.659729
100	0.617279
101	0.637437
102	0.624671
103	0.590062
104	0.591795
105	0.594857
106	0.544857
107	0.577339
108	0.576193
109	0.571092
110	0.589948
111	0.619355
112	0.641541
113	0.632347
114	0.633716
115	0.651554
116	0.629824
117	0.641562
118	0.628282
119	0.645992
120	0.655381
121	0.66933
122	0.664685
123	0.644719
124	0.608262
125	0.661914
126	0.666054
127	0.691519
128	0.703215
129	0.730222
130	0.728173
131	0.73578
132	0.69623
133	0.707163
134	0.702183
135	0.760975
136	0.675579
137	0.633355
138	0.680922
139	0.636829
140	0.669957
141	0.676926
142	0.667874
143	0.650706
144	0.607634
145	0.572467
146	0.564966
147	0.539834
148	0.564235
149	0.575209
150	0.588156
151	0.646628
152	0.660531
153	0.620975
154	0.62791
155	0.646506
156	0.653985
157	0.642483
158	0.684371
159	0.647572
160	0.659318
161	0.672477
162	0.675585
163	0.660499
164	0.642278
165	0.622359
166	0.601036
167	0.587327
168	0.608777
169	0.612675
170	0.630996
171	0.589188
172	0.573957
173	0.555112
174	0.596665
175	0.654214
176	0.672088
177	0.644806
178	0.652443
179	0.65606
180	0.627425
181	0.629784
182	0.624535
183	0.66326
184	0.642983
185	0.598877
186	0.597699
187	0.626109
188	0.620471
189	0.622837
190	0.601942
191	0.580966
192	0.570444
193	0.566532
194	0.560658
195	0.563041
196	0.578555
197	0.571855
198	0.603622
199	0.599059
200	0.603227
201	0.596478
202	0.613534
203	0.625204
204	0.624702
205	0.63784
206	0.651474
207	0.633346
208	0.650639
209	0.655166
210	0.697957
211	0.650496
212	0.668386
213	0.616898
214	0.634858
215	0.684121
216	0.709985
217	0.722709
218	0.740409
219	0.72182
220	0.767318
221	0.73579
222	0.747842
223	0.722737
224	0.691446
225	0.689519


==> dress_overlap_mser.dat <==
x_0 f(x)
# Comment
1	0.801404
2	0.801902
3	0.832217
4	0.804818
5	0.777291
6	0.755999
7	0.788026
8	0.785439
9	0.746058
10	0.73562
11	0.80056
12	0.757895
13	0.775634
14	0.811794
15	0.799319
16	0.77576
17	0.810953
18	0.786974
19	0.788615
20	0.800079
21	0.786196
22	0.776821
23	0.740487
24	0.769647
25	0.61315
26	0.535443
27	0.657906
28	0.681521
29	0.704373
30	0.689744
31	0.692242
32	0.686596
33	0.748655
34	0.750689
35	0.705651
36	0.784388
37	0.805547
38	0.759769
39	0.75696
40	0.747538
41	0.708023
42	0.688441
43	0.716365
44	0.704842
45	0.692332
46	0.65106
47	0.724618
48	0.767595
49	0.782542
50	0.723599
51	0.76759
52	0.784942
53	0.743939
54	0.748462
55	0.791054
56	0.778976
57	0.748903
58	0.76563
59	0.716406
60	0.647572
61	0.673077
62	0.666501
63	0.760736
64	0.772758
65	0.752098
66	0.749604
67	0.764204
68	0.761281
69	0.741643
70	0.690985
71	0.751283
72	0.74183
73	0.775827
74	0.779445
75	0.71595
76	0.698843
77	0.731871
78	0.745942
79	0.674944
80	0.645425
81	0.618285
82	0.616493
83	0.602436
84	0.569114
85	0.588433
86	0.582558
87	0.660187
88	0.670173
89	0.662378
90	0.682178
91	0.726761
92	0.734841
93	0.75279
94	0.733513
95	0.747111
96	0.746358
97	0.790412
98	0.766986
99	0.762339
100	0.75631
101	0.738209
102	0.726897
103	0.708451
104	0.677871
105	0.678042
106	0.783197
107	0.772799
108	0.721641
109	0.735993
110	0.743501
111	0.765082
112	0.757738
113	0.692205
114	0.658811
115	0.690804
116	0.621293
117	0.295091
118	0.411246
119	0.492848
120	0.606885
121	0.644373
122	0.658235
123	0.643517
124	0.733299
125	0.736805
126	0.724715
127	0.716251
128	0.722794
129	0.724612
130	0.726486
131	0.728544
132	0.757284
133	0.716032
134	0.664583
135	0.603018
136	0.688128
137	0.653649
138	0.6328
139	0.777995
140	0.767271
141	0.740717
142	0.750055
143	0.728305
144	0.772873
145	0.790456
146	0.80549
147	0.811121
148	0.804371
149	0.787502
150	0.785675
151	0.758731
152	0.749319
153	0.744259
154	0.756908
155	0.755816
156	0.719741
157	0.717028
158	0.724677
159	0.751757
160	0.707958
161	0.759696
162	0.755426
163	0.801491
164	0.804861
165	0.799789
166	0.739907
167	0.679444
168	0.680238
169	0.666044
170	0.643772
171	0.580909
172	0.546684
173	0.601189
174	0.696937
175	0.707432
176	0.65442
177	0.636867
178	0.666667
179	0.647672
180	0.690659
181	0.711528
182	0.75284
183	0.788941
184	0.772798
185	0.769912
186	0.77674
187	0.804083
188	0.813142
189	0.784554
190	0.776321
191	0.704099
192	0.745523
193	0.723767
194	0.71297
195	0.731188
196	0.733478
197	0.767873
198	0.802119
199	0.756277
200	0.72352
201	0.754826
202	0.741635
203	0.767684
204	0.721328
205	0.527128
206	0.323682
207	0.621758
208	0.632648
209	0.542245
210	0.536822
211	0.640011
212	0.608153
213	0.614911
214	0.578789
215	0.688504
216	0.710396
217	0.70636
218	0.667914
219	0.70075
220	0.661646
221	0.68198
222	0.679204
223	0.637088
224	0.636472
225	0.499123

